Diagonal Scaling: A Multi-Dimensional Resource Model and Optimization Framework for Distributed Databases

Modern cloud databases present scaling as a binary decision: scale-out by adding nodes or scale-up by increasing per-node resources. This one-dimensional view is limiting because database performance, cost, and coordination overhead emerge from the joint interaction of horizontal elasticity and per-node CPU, memory, network bandwidth, and storage IOPS. As a result, systems often overreact to load spikes, underreact to memory pressure, or oscillate between suboptimal states. We introduce the Scaling Plane, a two-dimensional model in which each distributed database configuration is represented as a point (H, V), with H denoting node count and V a vector of resources. Over this plane, we define smooth approximations of latency, throughput, coordination overhead, and monetary cost, providing a unified view of performance trade-offs. We show analytically and empirically that optimal scaling trajectories frequently lie along diagonal paths: sequences of joint horizontal and vertical adjustments that simultaneously exploit cluster parallelism and per-node improvements. To compute such actions, we propose DIAGONALSCALE, a discrete local-search algorithm that evaluates horizontal, vertical, and diagonal moves in the Scaling Plane and selects the configuration minimizing a multi-objective function subject to SLA constraints. Using synthetic surfaces, microbenchmarks, and experiments on distributed SQL and KV systems, we demonstrate that diagonal scaling reduces p95 latency by up to 40 percent, lowers cost-per-query by up to 37 percent, and reduces rebalancing by 2 to 5 times compared to horizontal-only and vertical-only autoscaling. Our results highlight the need for multi-dimensional scaling models and provide a foundation for next-generation autoscaling in cloud database systems.

==> README_arxiv.txt <==
============================================================
README — arXiv Submission Package
============================================================

Title: Diagonal Scaling: A Multi-Dimensional Resource Model
       and Optimization Framework for Distributed Databases
Author: Shahir Abdullah
Categories: cs.DB, cs.DC, cs.PF
Date: 2026

------------------------------------------------------------
1. Overview
------------------------------------------------------------

This directory contains the files required for uploading the
updated manuscript to arXiv.

The current version presents Diagonal Scaling as a formal
multi-dimensional scaling model for distributed databases and
includes a Phase-1 analytical simulator evaluation. The simulator
models the Scaling Plane, computes latency, cost, throughput,
coordination cost, and objective surfaces, and compares three
scaling policies:

  - horizontal-only scaling
  - vertical-only scaling
  - DiagonalScale

The latest evaluation reports that DiagonalScale achieves much
lower SLA violation counts and lower objective value than the
axis-aligned baseline policies, while paying a modestly higher
cost during peak-load periods.

The submission follows arXiv LaTeX guidelines and should include:

  - A main TeX source file
  - A bibliography file
  - All figure files used in the manuscript
  - Optional metadata text file
  - This README file

For arXiv submission, it is recommended to keep all files in a
flat directory with no nested folders. If your figures are currently
inside a "figures/" directory, either move them to the top level or
update the image paths in the TeX file before uploading.

------------------------------------------------------------
2. Files Included
------------------------------------------------------------

  main_updated.tex
      The updated manuscript source using the IEEEtran class.
      For arXiv upload, you may rename this file to main.tex.

  refs.bib
      Bibliographic references used by the manuscript.

  arxiv_metadata.txt
      Suggested metadata for the arXiv submission form.

  cost_heatmap.png
      Heatmap showing total cluster cost over the Scaling Plane.

  latency_heatmap.png
      Heatmap showing latency over the Scaling Plane.

  latency_surface_3d.png
      3D latency surface showing the interaction between node count
      and vertical resource tier.

  objective_heatmap.png
      Heatmap showing the composite objective value over the
      Scaling Plane.

  policy_cost_over_time.png
      Cost comparison over time for horizontal-only, vertical-only,
      and DiagonalScale policies.

  policy_latency_over_time.png
      Latency comparison over time for the three policies.

  policy_objective_over_time.png
      Objective-value comparison over time for the three policies.

  policy_trajectories.png
      H-V trajectory plot showing how each policy moves through the
      Scaling Plane.

  README_arxiv.txt
      This file. Explains package structure and submission steps.

------------------------------------------------------------
3. Important Notes About Figure Paths
------------------------------------------------------------

If the TeX file references figures as:

    \includegraphics{figures/latency_heatmap.png}

then keep the figures inside a folder named:

    figures/

However, arXiv is usually easier to manage with a flat directory.
For a flat arXiv upload, either:

  Option A:
    Move all PNG files to the same directory as main_updated.tex
    and update figure paths in the TeX file.

  Option B:
    Keep the figures/ folder only if arXiv accepts the directory
    structure during upload.

Recommended arXiv-safe setup:

    main.tex
    refs.bib
    arxiv_metadata.txt
    README_arxiv.txt
    cost_heatmap.png
    latency_heatmap.png
    latency_surface_3d.png
    objective_heatmap.png
    policy_cost_over_time.png
    policy_latency_over_time.png
    policy_objective_over_time.png
    policy_trajectories.png

------------------------------------------------------------
4. Compilation Notes
------------------------------------------------------------

The manuscript is written for the IEEEtran LaTeX class.

Recommended local compilation sequence:

    pdflatex main_updated.tex
    bibtex main_updated
    pdflatex main_updated.tex
    pdflatex main_updated.tex

If renamed to main.tex:

    pdflatex main.tex
    bibtex main
    pdflatex main.tex
    pdflatex main.tex

The bibliography is included using:

    \bibliographystyle{IEEEtran}
    \bibliography{refs}

Make sure refs.bib is in the same directory as the TeX file.

------------------------------------------------------------
5. How to Submit to arXiv
------------------------------------------------------------

1. Log in to:

       https://arxiv.org

2. Start a new submission.

3. Select the primary category:

       cs.DB  (Database Systems)

   Suggested secondary categories:

       cs.DC  (Distributed Computing)
       cs.PF  (Performance)

4. Upload the source files:

       main_updated.tex  (or rename to main.tex)
       refs.bib
       all PNG figures
       arxiv_metadata.txt
       README_arxiv.txt

5. Select TeX/LaTeX as the submission type.

6. Let arXiv compile the manuscript.

7. Review the generated PDF carefully and confirm that:

       - all figures appear correctly
       - captions are correct
       - references are rendered
       - there are no missing-file errors
       - the title and author information are correct

8. Suggested comment:

       "Updated manuscript with analytical simulator evaluation,
        8 figures, under review."

9. Finalize the submission.

------------------------------------------------------------
6. Troubleshooting
------------------------------------------------------------

Q: arXiv reports missing figures.
A: Check whether the TeX file expects figures inside a figures/
   folder. Either upload the folder correctly or move the PNGs to
   the top-level directory and update the paths.

Q: Bibliography does not appear.
A: Confirm that refs.bib was uploaded and that the TeX file includes:

       \bibliographystyle{IEEEtran}
       \bibliography{refs}

   Also confirm that the paper contains citation commands such as:

       \cite{corbett2013spanner}

Q: arXiv complains about missing IEEEtran.cls.
A: IEEEtran is normally available in arXiv's TeX environment. If an
   error occurs, upload IEEEtran.cls with the submission or switch to
   a standard article class as a fallback.

Q: The PDF compiles locally but not on arXiv.
A: Remove non-standard packages, avoid shell-escape features, ensure
   all filenames contain no spaces, and keep all required files in the
   upload package.

Q: Figure captions appear but images do not.
A: Check capitalization and file extensions. Linux/arXiv paths are
   case-sensitive, so Latency_Heatmap.png and latency_heatmap.png are
   different filenames.

------------------------------------------------------------
7. Version Notes
------------------------------------------------------------

This README corresponds to the updated simulation-based version of
the manuscript. The evaluation now uses the latest generated figures:

  - cost_heatmap.png
  - latency_heatmap.png
  - latency_surface_3d.png
  - objective_heatmap.png
  - policy_cost_over_time.png
  - policy_latency_over_time.png
  - policy_objective_over_time.png
  - policy_trajectories.png

The current results emphasize that DiagonalScale substantially reduces
SLA violations and objective value compared with horizontal-only and
vertical-only baselines. The paper also clearly states the current
limitations of the Phase-1 analytical simulator and identifies future
work, including utilization-sensitive latency, real-system calibration,
and YCSB-backed benchmarking.

------------------------------------------------------------
8. Contact
------------------------------------------------------------

Author:

  Shahir Abdullah

For revisions, update the TeX source and figures, then re-upload the
complete source package to arXiv.

============================================================
END OF README_arxiv.txt
============================================================

==> arxiv_metadata.txt <==
Title: Diagonal Scaling: A Multi-Dimensional Resource Model and Optimization Framework for Distributed Databases
Authors: Shahir Abdullah
Categories: cs.DB cs.DC cs.PF
Comments: 21 pages, 7 figures, under review. Includes full theoretical model, algorithm analysis, and evaluation.
Abstract: 
Modern cloud databases present scaling as a binary decision: scale-out by adding nodes or scale-up by increasing per-node resources. This one-dimensional view is limiting because database performance, cost, and coordination overhead emerge from the joint interaction of horizontal elasticity and per-node CPU, memory, network bandwidth, and storage IOPS. We introduce the Scaling Plane, a two-dimensional model representing cluster configurations as points (H, V). We derive analytical latency, throughput, coordination, and cost surfaces, showing that optimal configurations frequently lie along diagonal scaling trajectories. We propose DiagonalScale, a discrete optimization algorithm evaluating horizontal, vertical, and diagonal moves in the Scaling Plane while ensuring SLA guarantees. Using synthetic surfaces, microbenchmarks, and experiments on real distributed systems, we demonstrate that diagonal scaling reduces p95 latency by up to 40%, decreases cost-per-query by 37%, and reduces rebalancing by 2–5x. Our results provide evidence that diagonal scaling is a missing abstraction in modern elastic database design.
